RL-based Control of UAS Subject to Significant Disturbance

This paper proposes a Reinforcement Learning (RL)-based control framework for position and attitude control of an Unmanned Aerial System (UAS) subjected to significant disturbance that can be associated with an uncertain trigger signal. The proposed method learns the relationship between the trigger signal and disturbance force, enabling the system to anticipate and counteract the impending disturbances before they occur. We train and evaluate three policies: a baseline policy trained without exposure to the disturbance, a reactive policy trained with the disturbance but without the trigger signal, and a predictive policy that incorporates the trigger signal as an observation and is exposed to the disturbance during training. Our simulation results show that the predictive policy outperforms the other policies by minimizing position deviations through a proactive correction maneuver. This work highlights the potential of integrating predictive cues into RL frameworks to improve UAS performance.

==> figures/quad_with_frames.tikz <==
% \documentclass[tikz]{standalone}

% % Drawing
% \usepackage{tikz}
% \usepackage{tikz-3dplot}

% % Styles
% \tikzset{>=latex}
% \tikzset{near start abs/.style={yshift=-3cm, xshift=-6cm}}

% \begin{document}

% Cartesian Coordinates	

\tdplotsetmaincoords{60}{105}
\begin{tikzpicture}[scale=3, tdplot_main_coords]
    \coordinate (O_W) at (-6,-6,-6.5);
    \draw[ultra thick,->] (O_W) -- (-5,-6,-6.5) node[anchor=north]{$\quad \hat{\mathbf{x}}_{W}$};
    \draw[ultra thick,->] (O_W) -- (-6,-5,-6.5) node[anchor=north west]{$\hat{\mathbf{y}}_{W}$};
    \draw[ultra thick,->] (O_W) -- (-6,-6,-5.5) node[anchor=south]{$\hat{\mathbf{z}}_{W}$};

    \coordinate (O_B) at (0,0,0);
    \draw[ultra thick,->] (0,0,0) -- (1,0,0) node[anchor=north]{$\quad \hat{\mathbf{x}}_{B}$};
    \draw[ultra thick,->,purple] (4,0,0) node[anchor=north]{$\quad \mathbf{f}_{d}$} -- (2.5,0,0);
    \draw[ultra thin,dashed,purple] (2.5,0,0) -- (0,0,0);
    \draw[ultra thick,->] (0,0,0) -- (0,1,0) node[right, xshift = -2 pt, yshift = 4 pt]{$\hat{\mathbf{y}}_{B}$};
    \draw[ultra thick,->] (0,0,0) -- (0,0,1) node[anchor=south]{$\hat{\mathbf{z}}_{B}$};
    \begin{scope}[canvas is xy plane at z=0]
        \filldraw[black, fill opacity=0.2] (0,0,0) circle (0.25);
    \end{scope}

    \draw[red,thick,->] (O_W) -- node[below, yshift=-0pt, xshift=0pt]{$\mathbf{p}$} (O_B);
    \draw [->,red] (O_W.north) to [out=70,in=160] node[above, yshift=-15pt, xshift=-30pt]{$\mathbf{R}$} (O_B.north);

    Draw the arms and rotors
    \foreach \angle in {45, 45+90, 45+180, -45} {
        % Convert angle to radians for coordinates
        \pgfmathsetmacro{\x}{2*cos((\angle))}
        \pgfmathsetmacro{\y}{2*sin((\angle))}
    
        % Draw the arm
        \draw[thin] (0,0,0) -- (\x,\y,0);
        
        % Draw the rotor at the end of the arm
        % \draw[black] (\x,\y,0) circle (3 pt);
        % \begin{scope}[canvas is xy plane at z=0]
        %     \draw (\x,\y,0) circle (0.5 cm);
        % \end{scope}
        
        %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
        % \tdplotsetrotatedcoords{-90 + \angle}{-20}{90}
        \coordinate (Shift) at (\x,\y,0);
        \tdplotsetrotatedcoordsorigin{(Shift)}
        
        % % Scope enclosing here:
        \begin{scope}[tdplot_rotated_coords]
          % \tdplotdrawarc[red]{(0,0,0)}{0.26}{0}{360}{}{}
            \filldraw[orange, fill opacity=0.1] (0,0,0) circle (0.25);
            \draw[orange, ultra thick,->] (0,0,0) -- (0,0,0.5); 
        \end{scope}
    }

    % % Draw the arms and rotors
        
    %     % Draw rotor 1
    %     % Convert angle to radians for coordinates
    %     \pgfmathsetmacro{\x}{2*cos(45)}
    %     \pgfmathsetmacro{\y}{2*sin(45)}
    
    %     % Draw the arm
    %     \draw[thin] (0,0,0) -- (\x,\y,0);
        
    %     % Draw the rotor at the end of the arm
    %     % \draw[black] (\x,\y,0) circle (3 pt);
    %     % \begin{scope}[canvas is xy plane at z=0]
    %     %     \draw (\x,\y,0) circle (0.5 cm);
    %     % \end{scope}
        
    %     %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
    %     \tdplotsetrotatedcoords{-90 + 0}{-20}{90}
    %     \coordinate (Shift) at (\x,\y,0);
    %     \tdplotsetrotatedcoordsorigin{(Shift)}
        
    %     % Scope enclosing here:
    %     \begin{scope}[canvas is xy plane at z=0]
    %         \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
    %         % \draw[ultra thick,->] (0,0,0) node[anchor=north east]{$\gamma_1 \quad$} -- (0,0,0.5); 
    %         \draw[ultra thick,->] (0,0,0) -- (0,0,0.5); 
    %     \end{scope}

    %     % Draw rotor 2
    %     % Convert angle to radians for coordinates
    %     \pgfmathsetmacro{\x}{2*cos(45+90)}
    %     \pgfmathsetmacro{\y}{2*sin(45+90)}
    
    %     % Draw the arm
    %     \draw[thin] (0,0,0) -- (\x,\y,0);
        
    %     % Draw the rotor at the end of the arm
    %     % \draw[black] (\x,\y,0) circle (3 pt);
    %     % \begin{scope}[canvas is xy plane at z=0]
    %     %     \draw (\x,\y,0) circle (0.5 cm);
    %     % \end{scope}
        
    %     %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
    %     \tdplotsetrotatedcoords{-90 + 60}{20}{90}
    %     \coordinate (Shift) at (\x,\y,0);
    %     \tdplotsetrotatedcoordsorigin{(Shift)}
        
    %     % Scope enclosing here:
    %     \begin{scope}[canvas is xy plane at z=0]
    %         \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
    %         % \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) node[anchor=north east]{$\gamma_2 \;$};  
    %         \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) ;  
    %     \end{scope}

    %     % Draw rotor 3
    %     % Convert angle to radians for coordinates
    %     \pgfmathsetmacro{\x}{2*cos(45+180)}
    %     \pgfmathsetmacro{\y}{2*sin(45+180)}
    
    %     % Draw the arm
    %     \draw[thin] (0,0,0) -- (\x,\y,0);
        
    %     % Draw the rotor at the end of the arm
    %     % \draw[black] (\x,\y,0) circle (3 pt);
    %     % \begin{scope}[canvas is xy plane at z=0]
    %     %     \draw (\x,\y,0) circle (0.5 cm);
    %     % \end{scope}
        
    %     %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
    %     \tdplotsetrotatedcoords{-90 + 120}{-20}{90}
    %     \coordinate (Shift) at (\x,\y,0);
    %     \tdplotsetrotatedcoordsorigin{(Shift)}
        
    %     % Scope enclosing here:
    %     \begin{scope}[canvas is xy plane at z=0]
    %           \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
    %         \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) node[anchor=north west]{$\gamma_3 \quad$};  
    %     \end{scope}

    %     % Draw rotor 4
    %     % Convert angle to radians for coordinates
    %     \pgfmathsetmacro{\x}{2*cos(-45)}
    %     \pgfmathsetmacro{\y}{2*sin(-45)}
    
    %     % Draw the arm
    %     \draw[thin] (0,0,0) -- (\x,\y,0);
        
    %     % Draw the rotor at the end of the arm
    %     % \draw[black] (\x,\y,0) circle (3 pt);
    %     % \begin{scope}[canvas is xy plane at z=0]
    %     %     \draw (\x,\y,0) circle (0.5 cm);
    %     % \end{scope}
        
    %     %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
    %     \tdplotsetrotatedcoords{-90 + 180}{20}{90}
    %     \coordinate (Shift) at (\x,\y,0);
    %     \tdplotsetrotatedcoordsorigin{(Shift)}
        
    %     % Scope enclosing here:
    %     \begin{scope}[canvas is xy plane at z=0]
    %           \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
    %         \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) node[anchor=north west]{$\gamma_4 \quad$};  
    %     \end{scope}

        % % Draw rotor 5
        % % Convert angle to radians for coordinates
        % \pgfmathsetmacro{\x}{2*cos(240)}
        % \pgfmathsetmacro{\y}{2*sin(240)}
    
        % % Draw the arm
        % \draw[thin] (0,0,0) -- (\x,\y,0);
        
        % % Draw the rotor at the end of the arm
        % % \draw[black] (\x,\y,0) circle (3 pt);
        % % \begin{scope}[canvas is xy plane at z=0]
        % %     \draw (\x,\y,0) circle (0.5 cm);
        % % \end{scope}
        
        % %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
        % \tdplotsetrotatedcoords{-90 + 240}{-20}{90}
        % \coordinate (Shift) at (\x,\y,0);
        % \tdplotsetrotatedcoordsorigin{(Shift)}
        
        % % Scope enclosing here:
        % \begin{scope}[tdplot_rotated_coords]
        %       \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
        %     \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) node[anchor=north east]{$\gamma_5 \quad$};  
        % \end{scope}

        % % Draw rotor 6
        % % Convert angle to radians for coordinates
        % \pgfmathsetmacro{\x}{2*cos(300)}
        % \pgfmathsetmacro{\y}{2*sin(300)}
    
        % % Draw the arm
        % \draw[thin] (0,0,0) -- (\x,\y,0);
        
        % % Draw the rotor at the end of the arm
        % % \draw[black] (\x,\y,0) circle (3 pt);
        % % \begin{scope}[canvas is xy plane at z=0]
        % %     \draw (\x,\y,0) circle (0.5 cm);
        % % \end{scope}
        
        % %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
        % \tdplotsetrotatedcoords{-90 + 300}{20}{90}
        % \coordinate (Shift) at (\x,\y,0);
        % \tdplotsetrotatedcoordsorigin{(Shift)}
        
        % % Scope enclosing here:
        % \begin{scope}[tdplot_rotated_coords]
        %       \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
        %     \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) node[anchor=north east]{$\gamma_6 \quad$};  
        % \end{scope}

\end{tikzpicture}

% \end{document}
